Efficient approximation of high-frequency Helmholtz solutions by Gaussian coherent states

We introduce new finite-dimensional spaces specifically designed to approximate the solutions to high-frequency Helmholtz problems with smooth variable coefficients in dimension $d$. These discretization spaces are spanned by Gaussian coherent states, that have the key property to be localised in phase space. We carefully select the Gaussian coherent states spanning the approximation space by exploiting the (known) micro-localisation properties of the solution. For a large class of source terms (including plane-wave scattering problems), this choice leads to discrete spaces that provide a uniform approximation error for all wavenumber $k$ with a number of degrees of freedom scaling as $k^{d-1/2}$, which we rigorously establish. In comparison, for discretization spaces based on (piecewise) polynomials, the number of degrees of freedom has to scale at least as $k^d$ to achieve the same property. These theoretical results are illustrated by one-dimensional numerical examples, where the proposed discretization spaces are coupled with a least-squares variational formulation.

==> figures/data/scattering_heterogeneous/freq.txt <==
freq delta ndf fem_ndf error
20   12    569 33813 1.3463e-04
50    8    841 35969 4.5593e-04
100   6   1309 40345 1.3300e-04
200   4   1879 41821 1.2300e-04


==> figures/data/scattering_heterogeneous/k020.txt <==
delta   ndf       error
  2.0   183  1.7861e-01
  4.0   255  4.1982e-02
  8.0   399  1.6388e-03
 12.0   569  1.3463e-04


==> figures/data/scattering_heterogeneous/k050.txt <==
delta   ndf       error
  2.0   337  3.0122e-01
  4.0   511  2.5263e-02
  6.0   695  1.0504e-03
  8.0   841  4.5593e-04


==> figures/data/scattering_heterogeneous/k100.txt <==
delta    ndf       error
  1.0    376  2.0614e-01
  2.0    665  7.7805e-03
  4.0    995  1.7647e-04
  6.0   1309  1.3300e-04


==> figures/data/scattering_heterogeneous/k200.txt <==
delta    ndf       error
  0.5    250  3.8799e-01
  1.0    748  8.5455e-03
  2.0   1533  6.9635e-04
  4.0   1879  1.2300e-04


==> figures/data/scattering_homogeneous/BCK/BCK/freq.txt <==
freq delta ndf fem_ndf error
20   1.0   113  6761 8.0590e-05
50   0.7   112  8993 6.8708e-05
100  0.6   204 14121 1.6450e-05
200  0.4   194 18469 5.0705e-05
400  0.3   254 29485 6.4776e-05


==> figures/data/scattering_homogeneous/BCK/BCK/k020.txt <==
delta   ndf      error
  0.5    60 3.3539e-01
  1.0   113 8.0590e-05
  4.0   249 6.6722e-06


==> figures/data/scattering_homogeneous/BCK/BCK/k050.txt <==
delta   ndf       error
  0.4    38  2.3180e-02 
  0.7   122  6.8708e-05
  3.0   419  4.4104e-06


==> figures/data/scattering_homogeneous/BCK/BCK/k100.txt <==
delta   ndf       error
  0.3    96  4.4322e-01
  0.6   204  1.6450e-05
  2.0   645  2.5610e-06


==> figures/data/scattering_homogeneous/BCK/BCK/k200.txt <==
delta   ndf       error
  0.2    58  3.9807e-02
  0.4   194  5.0705e-05
  1.0   825  4.4586e-06


==> figures/data/scattering_homogeneous/BCK/BCK/k400.txt <==
delta   ndf       error
  0.1    74  3.6922e-01
  0.3   254  6.4776e-05
  0.6   646  2.3452e-05


==> figures/data/scattering_homogeneous/BCK/freq.txt <==
freq delta ndf fem_ndf error
20   1.0   113  6761 8.0590e-05
50   0.7   112  8993 6.8708e-05
100  0.6   204 14121 1.6450e-05
200  0.4   194 18469 5.0705e-05
400  0.3   254 29485 6.4776e-05


==> figures/data/scattering_homogeneous/BCK/k020.txt <==
delta   ndf      error
  0.5    60 3.3539e-01
  1.0   113 8.0590e-05
  4.0   249 6.6722e-06


==> figures/data/scattering_homogeneous/BCK/k050.txt <==
delta   ndf       error
  0.4    38  2.3180e-02 
  0.7   122  6.8708e-05
  3.0   419  4.4104e-06


==> figures/data/scattering_homogeneous/BCK/k100.txt <==
delta   ndf       error
  0.3    96  4.4322e-01
  0.6   204  1.6450e-05
  2.0   645  2.5610e-06


==> figures/data/scattering_homogeneous/BCK/k200.txt <==
delta   ndf       error
  0.2    58  3.9807e-02
  0.4   194  5.0705e-05
  1.0   825  4.4586e-06


==> figures/data/scattering_homogeneous/BCK/k400.txt <==
delta   ndf       error
  0.1    74  3.6922e-01
  0.3   254  6.4776e-05
  0.6   646  2.3452e-05


==> figures/data/scattering_homogeneous/freq.txt <==
freq delta ndf fem_ndf error
20   1.0   113  6761 8.0590e-05
50   0.7   112  8993 6.8708e-05
100  0.6   204 14121 1.6450e-05
200  0.4   194 18469 5.0705e-05
400  0.3   254 29485 6.4776e-05


==> figures/data/scattering_homogeneous/k020.txt <==
delta   ndf      error
  0.5    60 3.3539e-01
  2.0   177 2.2356e-05
  4.0   249 6.6722e-06


==> figures/data/scattering_homogeneous/k050.txt <==
delta   ndf       error
  0.4    38  2.3180e-02 
  1.0   229  1.7831e-05
  3.0   419  4.4104e-06


==> figures/data/scattering_homogeneous/k100.txt <==
delta   ndf       error
  0.3    96  4.4322e-01
  0.8   278  3.9496e-05
  2.0   645  2.5610e-06


==> figures/data/scattering_homogeneous/k200.txt <==
delta   ndf       error
  0.2    58  3.9807e-02
  0.6   334  1.8555e-05
  1.0   825  4.4586e-06


==> figures/data/scattering_homogeneous/k400.txt <==
delta   ndf       error
  0.1    74  3.6922e-01
  0.4   532  3.6289e-05
  0.6   646  2.3452e-05

